Neural Shadow Art

Shadow art is a captivating form of sculptural expression where the projection of a sculpture in a specific direction reveals a desired shape with high precision. In this work, we introduce Neural Shadow Art, which leverages implicit occupancy function representation to significantly expand the possibilities of shadow art. This representation enables the design of high-quality, 3D-printable geometric models with arbitrary topologies at any resolution, surpassing previous voxel- and mesh-based methods. Our method provides a more flexible framework, enabling projections to match input binary images under various light directions and screen orientations, without requiring light sources to be perpendicular to the screens. Furthermore, we allow rigid transformations of the projected geometries relative to the input binary images and simultaneously optimize light directions and screen orientations to ensure that the projections closely resemble the target images, especially when dealing with inputs of complex topologies. In addition, our model promotes surface smoothness and reduces material usage. This is particularly advantageous for efficient industrial production and enhanced artistic effect by generating compelling shadow art that avoids trivial, intersecting cylindrical structures. In summary, we propose a more flexible representation for shadow art, significantly improving projection accuracy while simultaneously meeting industrial requirements and delivering awe-inspiring artistic effects.

==> EGauthorGuidelines-body-sub.inc <==
% ---------------------------------------------------------------------
% EG author guidelines plus sample file for EG publication using LaTeX2e input
% D.Fellner, v2.04, Dec 14, 2023


\title[EG \LaTeX\ Author Guidelines]%
      {Neural Shadow Art}

% for anonymous conference submission please enter your SUBMISSION ID
% instead of the author's name (and leave the affiliation blank) !!
% for final version: please provide your *own* ORCID in the brackets following \orcid; see https://orcid.org/ for more details.
%\author[D. Fellner \& S. Behnke]
\author[SUBMISSION ID]{SUBMISSION ID}
% {\parbox{\textwidth}{\centering D.\,W. Fellner\thanks{Chairman Eurographics Publications Board}$^{1,2}$\orcid{0000-0001-7756-0901}
%         and S. Behnke$^{2}$\orcid{0000-0001-5923-423X} 
% %        S. Spencer$^2$\thanks{Chairman Siggraph Publications Board}
%         }
%         \\
% % For Computer Graphics Forum: Please use the abbreviation of your first name.
% {\parbox{\textwidth}{\centering $^1$TU Darmstadt \& Fraunhofer IGD, Germany\\
%          $^2$Graz University of Technology, Institute of Computer Graphics and Knowledge Visualization, Austria
% %        $^2$ Another Department to illustrate the use in papers from authors
% %             with different affiliations
%        }
% }
%}
% ------------------------------------------------------------------------

% if the Editors-in-Chief have given you the data, you may uncomment
% the following five lines and insert it here
%
% \volume{36}   % the volume in which the issue will be published;
% \issue{1}     % the issue number of the publication
% \pStartPage{1}      % set starting page


%-------------------------------------------------------------------------
\begin{document}

\teaser{
 \includegraphics[width=0.9\linewidth]{images/teaser.png}
 \centering
  \caption{We introduce Neural Shadow Art, which leverages implicit function representations to offer new possibilities for Shadow Art.}
\label{fig:teaser}
}

\maketitle
%-------------------------------------------------------------------------
\begin{abstract}
Shadow art is a captivating form of sculptural expression, where the projection of a sculpture in a specific direction reveals a desired shape with high accuracy. In this work, we introduce Neural Shadow Art, which leverages implicit function representations to expand the possibilities of shadow art. Our method provides a more flexible framework that allows projections to match input binary images under various lighting directions and screen orientations, without requiring the light source to be perpendicular to the screen. Unlike previous approaches, our method permits rigid transformations of the projected geometry relative to the input binary image. By optimizing lighting directions and screen orientations simultaneously through the implicit representation of 3D models, we ensure the projection closely resembles the target image. Additionally, like prior works, our method accommodates specific angular constraints, allowing users to fix the projection angle when necessary. Beyond its artistic significance, our approach proves valuable for industrial applications, demonstrating lower material usage and enhanced geometric smoothness. This capability avoids oversimplified results, such as the intersection of cylindrical volumes formed by light rays and the projection image. Furthermore, our approach excels in generating sculptures with complex topologies, surpassing previous methods and achieving sculptural effects akin to those in contemporary art.
%-------------------------------------------------------------------------
%  ACM CCS 1998
%  (see https://www.acm.org/publications/computing-classification-system/1998)
% \begin{classification} % according to https://www.acm.org/publications/computing-classification-system/1998
% \CCScat{Computer Graphics}{I.3.3}{Picture/Image Generation}{Line and curve generation}
% \end{classification}
%-------------------------------------------------------------------------
%  ACM CCS 2012

%The tool at \url{http://dl.acm.org/ccs.cfm} can be used to generate
% CCS codes.
%Example:
\begin{CCSXML}
<ccs2012>
<concept>
<concept_id>10010147.10010371.10010396</concept_id>
<concept_desc>Computing methodologies~Shape modeling</concept_desc>
<concept_significance>500</concept_significance>
</concept>
<concept>
<concept_id>10010405.10010469.10010470</concept_id>
<concept_desc>Applied computing~Fine arts</concept_desc>
<concept_significance>500</concept_significance>
</concept>
<concept>
<concept_id>10010147.10010371.10010372</concept_id>
<concept_desc>Computing methodologies~Rendering</concept_desc>
<concept_significance>300</concept_significance>
</concept>
</ccs2012>
\end{CCSXML}

\ccsdesc[300]{Computing methodologies~Shape modeling}
\ccsdesc[300]{Applied computing~Fine arts}
\ccsdesc[100]{Computing methodologies~Rendering}


\printccsdesc   
\end{abstract}  
%-------------------------------------------------------------------------
% \begin{figure*}[h]
%     \centering
%     % 第一行的三张图
%     \begin{subfigure}{0.15\textwidth}
%         \centering
%         \includegraphics[width=\textwidth]{images/Intro_1.png}
%         \caption{}
%         \label{intro_1}
%     \end{subfigure}
%     \hspace{0.5cm}
%     \begin{subfigure}{0.3\textwidth}
%         \centering
%         \includegraphics[width=\textwidth]{images/Intro_2.png}
%         \caption{}
%         \label{intro_2}
%     \end{subfigure}
%     \hspace{0.5cm}
%     \begin{subfigure}{0.3\textwidth}
%         \centering
%         \includegraphics[width=\textwidth]{images/Intro_3.png}
%         \caption{}
%         \label{intro_3}
%     \end{subfigure}

%     \vspace{1em} % 第一行和第二行之间的间距

%     % 第二行的三张图
%     \begin{subfigure}{0.15\textwidth}
%         \centering
%         \includegraphics[width=\textwidth]{images/Intro_4.png}
%         \caption{}
%         \label{intro_4}
%     \end{subfigure}
%     \hspace{0.5cm}
%     \begin{subfigure}{0.3\textwidth}
%         \centering
%         \includegraphics[width=\textwidth]{images/Intro_5.png}
%         \caption{}
%         \label{intro_5}
%     \end{subfigure}
%     \hspace{0.5cm}
%     \begin{subfigure}{0.3\textwidth}
%         \centering
%         \includegraphics[width=\textwidth]{images/Intro_6.png}
%         \caption{}
%         \label{intro_6}
%     \end{subfigure}

%     \caption{(a)-(c): Examples of historically renowned shadow art created by artists, where carefully positioning materials produced artistic effects in the projection from a specific direction. (d)-(f): Shadow art pieces showcasing distinct artistic information under varying lighting conditions and projection plane orientations, representing the definition of shadow art as conceived by the vision and graphics community.}
%     \label{intro}
% \end{figure*}

% Shadow art is a unique form of artistic expression that uses shadows as the medium of representation. Many artists have skillfully created intricate geometric structures and light fields to project images, utilizing spatial projections of objects to convey artistic visions. Historically, there have been numerous captivating exhibitions of shadow art. For example, Tim Noble and Sue Webster assembled everyday objects into seemingly random three-dimensional structures, but when illuminated from specific directions, these structures cast highly detailed and lifelike shadows. Figure \ref{intro}\subref{intro_1} illustrates a profile of a human face, while Figure \ref{intro}\subref{intro_2} depicts two people sitting back-to-back. In Figure \ref{intro}\subref{intro_3}, the artists simulated a cityscape at sunrise, where the warm-toned light field creates the illusion of a recognizable scene. These artist-created works rely on the precise spatial arrangement of materials to produce visually striking patterns on a screen under illumination from specific directions. However, this process demands exceptional spatial reasoning skills, particularly when the desired images need to be projected from multiple directions, as achieving the intended artistic effect through intuition alone becomes exceedingly challenging. Therefore, a relatively generalizable algorithm is essential for the artistic design of shadow art. Figure \ref{intro}\subref{intro_4} shows the cover of Douglas Hofstadter's book Gödel, Escher, Bach, featuring geometric structures that, when viewed from three orthogonal directions, cast shadows forming the letters G, E and B. Further examples of shadow art include Figure \ref{intro}\subref{intro_5}, which is derived from \cite{MP09}, the pioneering work in shadow art. It demonstrates the projection of a complex geometric structure along three non-orthogonal directions. Figure \ref{intro}\subref{intro_6} is derived from \cite{SP12}, where a geometric sculpture projects two distinct silhouettes—one of a figure preparing to throw an object and another holding a torch aloft—demonstrating remarkable artistic expression through careful shadow manipulation.

These examples of shadow art are both engaging and thought-provoking, exemplifying the precise calculation and control of light and three-dimensional geometry. In computer graphics, shadow art can be considered an inverse problem of shadow generation. Instead of generating shadows from a known scene, shadow art algorithms take as input a desired shadow image to compute the corresponding three-dimensional geometry that will cast the intended shadows. This process requires sophisticated geometric optimization and manipulation to produce aesthetically compelling and technically accurate results.

Mitra and Pauly were the first to introduce shadow art to the visual and graphics community, formally addressing the problem through an explicit geometric optimization method \cite{MP09}. However, we approach this problem by formulating it as solving the implicit occupancy function of the geometric sculpture, from which the final geometric mesh is extracted. 

In the overall pipeline, we leveraged the powerful fitting ability of neural implicit expressions of 3D geometry. In addition to using the differentiable rendering technique to approximate the input images, we allowed for rigid deformation of the input images. We also implemented a joint optimization of lighting angles, projection plane orientation, and geometric smoothness. This extended the possibilities of shadow art, making the resulting artistic effects more vivid and better meeting users' strict demands for shadow effects. Furthermore, we penalized the volume of the geometry, which not only better meets the industrial requirement of minimizing material usage, but also aligns with the goal of shadow art as an art form—achieving the desired shadow effect with less material. Solutions that approximate simple intersections like the one formed by the direction of light and projection into a cylinder do not fully capture the artistic charm of shadow art.

\vspace{6pt}
\textbf{Contributions:} The main contributions of this paper are: 
\begin{itemize}[left=12pt, label=•, topsep=0pt]
    \item We provide a new representation of shadow art, making this art form more flexible. Unlike earlier works, our approach is not constrained to having the light direction always perpendicular to the projection plane.
    \item We support rigid transformations of the input image and joint optimization of the light direction and projection plane orientation, ensuring that the projection results from our model closely resemble the input, especially when the input images own complex topologies.
    \item We incorporate geometric smoothness and volume optimization into our model, enabling the use of less material. This not only meets industrial production requirements but also highlights the intricacy and elegance of this art form.
\end{itemize}

\begin{figure*}[!htb]
\centering
\Description{The figure illustrates the whole pipeline of our work.}
\includegraphics[width=1.0\textwidth]{images/Pipeline.png}
\caption{Overall workflow of our method. (a) In each epoch, we first generate the Ray-Occupancy dataset based on the input, compute the loss, and update the occupancy function using backpropagation. (b) At the end of each epoch, the result is rendered, and the input image is updated by performing ICP between the rendered result and the input image. Additionally, $\boldsymbol{l_i}$ and $\boldsymbol{s_i}$ are updated for the next epoch. (c) The surface is extracted and simulated using the implicit function.
} \label{fig:pipeline}
\end{figure*}

%-------------------------------------------------------------------------
\section{Instructions}

Please read the following carefully.

%-------------------------------------------------------------------------
\subsection{Language}

All manuscripts must be in English.

%-------------------------------------------------------------------------
\subsection{Margins and page numbering}

All printed material, including text, illustrations, and charts,
must be kept within a print area %6.31 inches (16.03 cm) 
7 inches (17.7 cm) wide by
%9.10 inches (23.13 cm) 
9.44 inches (24 cm) high. Do not write or print anything
outside the print area. Number your pages on odd sites right
above, on even sites left above, no page number on the first site.
Page numbers should be local to each paper in the format 
               $<i> of <n>$
with $i$ the current page number and $n$ the total number of pages of the respective paper.



%------------------------------------------------------------------------
\subsection{Formatting your paper}

% All text with the exception of the abstract must be in a two-column format.
% The total allowable width of the text area -- including header and footer
% lines -- is 161\,mm (6.34 inch) wide by 231\,mm (9.10 inch) high.
% 
% Columns are to be 76\,mm (3.0 inch) wide, with a 8\,mm (0.315 inch) space 
% between them.

All text with the exception of the abstract must be in a two-column format.
The total allowable width of the text area -- including header and footer
lines -- is 177\,mm (7 inch) wide by 245\,mm (9.64 inch) high.

Columns are to be 84\,mm (3.3 inch) wide, with a 8\,mm (0.315 inch) space 
between them.

The space between the header line and the first line of the text body and
between the last line of the text body and the footer line is 5\,mm
(0.196 inch) each.

%-------------------------------------------------------------------------
\subsection{Type-style and fonts}

Wherever Times is specified, Times Roman may also be used. If
neither is available on your word processor, please use the font
closest in appearance to Times that you have access to. Only
Type-1 fonts will be accepted.

MAIN TITLE. The title should be in Times 17-point, boldface type and
centered. Capitalize the first letter of nouns, pronouns, verbs, adjectives,
and adverbs; do not capitalize articles, coordinate conjunctions, or
prepositions (unless the title begins with such a word). Leave two blank
lines after the title.

AUTHOR NAME(s) and AFFILIATION(s) are to be centered beneath the title and
printed in Times 9-point, non-boldface type. This information is to be
followed by two blank lines.

The ABSTRACT ist to be in a one-column format. The MAIN TEXT is to be in a
two-column format.

MAIN TEXT. Type main text in 9-point Times, single-spaced. Do \emph{not} use
double-spacing. All paragraphs should be indented 1 em (the length of the
dash in the actual font). Make sure your text is fully justified -- that is,
flush left and flush right. Please do not place any additional blank lines
between paragraphs. Figure and table captions should be 9-point Times
boldface type as in Figure~\ref{fig:firstExample}.

\noindent Long captions should be set as in Figure~\ref{fig:ex1} or
Figure~\ref{fig:ex3}.

\begin{figure}[htb]
   % an empty figure just consisting of the caption lines
   \caption{\label{fig:ex1}
     'Empty' figure only to serve as an example of long caption requiring 
     more than one line. It is not typed centered but aligned on both sides.}
\end{figure}

\noindent
Figures which need the full textwidth can be typeset as Figure~\ref{fig:ex3}.

\noindent Callouts should be 9-point Times, non-boldface type. Initially
capitalize only the first word of section titles and first-, second-, and
third-order headings.

FIRST-ORDER HEADINGS. (For example, \textbf{1. Introduction}) should be Times
9-point boldface, initially capitalized, flush left, with one blank line
before, and one blank line after.

SECOND-ORDER HEADINGS. (For example, \textbf{2.1. Language}) should be Times
9-point boldface, initially capitalized, flush left, with one blank line
before, and one after. If you require a third-order heading (we discourage
it), use 9-point Times, boldface, initially capitalized, flush left, preceded
by one blank line, followed by a period and your text on the same line.

The headline \emph{(authors / title)} must be shortened if it uses the full 
two column width of the main text.
There must be enough space for the page numbers. Please use ``et al.'' if 
there are more than three authors and specify a shortened version for your title.
%-------------------------------------------------------------------------
\subsection{Footnotes}

Please do \emph{not} use footnotes at all!


%-------------------------------------------------------------------------
\subsection{References}

List all bibliographical references in 9-point Times, single-spaced, at the
end of your paper in alphabetical order. When referenced in the text, enclose
the citation index in square brackets, for example~\cite{Lous90}. Where
appropriate, include the name(s) of editors of referenced books.

For your references please use the following algorithm:
\begin{itemize} 
\item \textbf{one} author: first 3 chars plus year -- 
      e.g.\ \cite{Lous90}
\item \textbf{two}, \textbf{three} or \textbf{four} authors: first char
      of each family name plus year --  e.g.\ \cite{Fellner-Helmberg93} 
      or \cite{Kobbelt97-USHDR} or \cite{Lafortune97-NARF}
\item \textbf{more than 4} authors: first char of family name from 
      first 3 authors followed by a '*' followed by the year -- 
      e.g.\ \cite{Buhmann:1998:DCQ} or \cite{FolDamFeiHug.etal93} 
\end{itemize}

For BibTeX users a style file \ \texttt{eg-alpha.bst} and 
\texttt{eg-alpha-doi.bst} \ is available which uses the above algorithm.

For Biber users a style file \ \texttt{EG.bbx} \ is available which uses the above algorithm.
%  Store EG.bbx in the LaTeX distribution, for TeXLive in Windows: C:\texlive\2018\texmf-dist\tex\latex\biblatex\bbx  
%  and update filename database.
%-------------------------------------------------------------------------
\subsection{Illustrations, graphs, and photographs}

All graphics should be centered.

%%%
%%% Figure 1
%%%
\begin{figure}[htb]
  \centering
  % the following command controls the width of the embedded PS file
  % (relative to the width of the current column)
  \includegraphics[width=.8\linewidth]{sampleFig}
  % replacing the above command with the one below will explicitly set
  % the bounding box of the PS figure to the rectangle (xl,yl),(xh,yh).
  % It will also prevent LaTeX from reading the PS file to determine
  % the bounding box (i.e., it will speed up the compilation process)
  % \includegraphics[width=.95\linewidth, bb=39 696 126 756]{sampleFig}
  %
  \parbox[t]{.9\columnwidth}{\relax
           For all figures please keep in mind that you \textbf{must not}
           use images with transparent background! 
           }
  %
  \caption{\label{fig:firstExample}
           Here is a sample figure.}
\end{figure}

If your paper includes images, it is very important that they are of
sufficient resolution to be faithfully reproduced.

To determine the optimum size (width and height) of an image, measure
the image's size as it appears in your document (in millimeters), and
then multiply those two values by 12. The resulting values are the
optimum $x$ and $y$ resolution, in pixels, of the image. Image quality
will suffer if these guidelines are not followed.

Example 1: 
%
An image measures 50\,mm by 75\,mm when placed in a document. This
image should have a resolution of no less than 600 pixels by 900
pixels in order to be reproduced faithfully.

Example 2: 
%
Capturing a screenshot of your entire $1024 \times 768$ pixel display
monitor may be useful in illustrating a concept from your research. In
order to be reproduced faithfully, that $1024 \times 768$ image should
be no larger than 85 mm by 64 mm (approximately) when placed in your
document.


%-------------------------------------------------------------------------
\subsection{Color}

\textbf{Please observe:} as of 2003 publications in the proceedings of the
Eurographics Conference can use color images throughout the paper. No
separate color tables are necessary.

However, workshop proceedings might have different agreements! 
Figure~\ref{fig:ex3} is an example for creating color plates.

%------------------------------------------------------------------------
\subsection{Embedding of Hyperlinks / Typesetting of URLs}

Due to the use of the package \texttt{hyperref} the original behavior
of the command $\backslash$\texttt{url} from the package \texttt{url}
is not available. To circumvent this problem we either recommend to
use the command $\backslash$\texttt{httpAddr} from the 
included package \texttt{egweblnk} (see below) or to replace the
command $\backslash$\texttt{url} by the command $\backslash$\texttt{webLink} 
-- e.g. in cases where $\backslash$\texttt{url} has been used
widely in BibTeX-References. In the latter case we suggest to run
BibTeX as usual and then replace all occurences of $\backslash$\texttt{url}  by
$\backslash$\texttt{webLink}

\noindent
The provided commands for hyperlinks, in a nutshell, are:

\begin{description} \itemsep 1ex
\item [\webLinkFont $\backslash$httpAddr \{URL without leading 'http:'\}]
      \mbox{}\\
      e.g. \  \httpAddr{//diglib.eg.org/handle/10.2312/306}

\item [\webLinkFont $\backslash$httpsAddr \{URL without leading 'https:'\}]
      \mbox{}\\
      e.g. \  \httpsAddr{//diglib.eg.org/handle/10.2312/306}      

\item[\webLinkFont $\backslash$ftpAddr \{URL without leading 'ftp:'\}]
      \mbox{}\\
      e.g. \  \ftpAddr{//www.eg.org/EG/DL/ftpupload}   %

\item[\webLinkFont $\backslash$URL \{url\}]
      \mbox{}\\
      e.g. \  \URL{http://diglib.eg.org/handle/10.2312/306}

\item[\webLinkFont $\backslash$MailTo \{Email addr\}]
      \mbox{}\\
      e.g. \  \MailTo{publishing@eg.org}

\item[\webLinkFont $\backslash$MailToNA \{emailName\}\{@emailSiteAddress\}]
      \mbox{}\\
      e.g. \  \MailToNA{publishing}{@eg.org}

\item[\webLinkFont $\backslash$webLink\{URL without hyperlink creation\}]
      \mbox{}\\
      e.g. \  \webLink{http://www.eg.org/some_arbitrary_long/but_useless/URL}

\end{description}


%------------------------------------------------------------------------
\subsection{PDF Generation}

Your final paper should be delivered as a PDF document with all typefaces
embedded. \LaTeX{} users should use \texttt{dvips} and \texttt{ps2pdf} to
create this PDF document. Adobe Acrobat Distiller may be used in place of
\texttt{ps2pdf}.

Adobe PDFWriter is \emph{not} acceptable for use. Documents created with
PDFWriter will be returned to the author for revision. \texttt{pdftex} and
\texttt{pdflatex} (and its variants) can be used only if the author can
make certain that all typefaces are embedded and images are not downsampled
or subsampled during the PDF creation process.

Users with no access to these PDF creation tools should make available a
PostScript file and we will make a PDF document from it.


The PDF file \emph{must not} be change protected.

%------------------------------------------------------------------------
\subsubsection*{Configuration Notes: dvips / ps2pdf / etc.}

\noindent
\texttt{dvips} should be invoked with the \texttt{-Ppdf} and \texttt{-G0}
flags in order to use Type 1 PostScript typefaces:

\begin{verbatim}
    dvips -t a4 -Ppdf -G0 -o my.ps my.dvi
\end{verbatim}


\noindent
If you are using version 7.x of GhostScript, please use the following method of invoking \texttt{ps2pdf}, in
order to embed all typefaces and ensure that images are not downsampled or subsampled in the PDF
creation process:

\begin{verbatim}
  ps2pdf -dMaxSubsetPct=100 \
         -dCompatibilityLevel=1.3 \
         -dSubsetFonts=true \
         -dEmbedAllFonts=true \
         -dAutoFilterColorImages=false \
         -dAutoFilterGrayImages=false \
         -dColorImageFilter=/FlateEncode \
         -dGrayImageFilter=/FlateEncode \
         -dMonoImageFilter=/FlateEncode \
         mypaper.ps mypaper.pdf
\end{verbatim}


If you are using version 8.x of GhostScript, please use this method in place of the example above:
\begin{verbatim}
  ps2pdf -dPDFSETTINGS=/prepress \
         -dCompatibilityLevel=1.3 \
         -dAutoFilterColorImages=false \
         -dAutoFilterGrayImages=false \
         -dColorImageFilter=/FlateEncode \
         -dGrayImageFilter=/FlateEncode \
         -dMonoImageFilter=/FlateEncode \
         -dDownsampleColorImages=false \
         -dDownsampleGrayImages=false \
         mypaper.ps mypaper.pdf
\end{verbatim}

%------------------------------------------------------------------------
\subsubsection*{Configuration Notes: pdftex / pdflatex / etc.}

\noindent
Configuration of these tools to embed all typefaces can be accomplished by editing the \texttt{updmap.cfg} file
to enable inclusion of the standard (or base) 14 typefaces.

Linux users can run the \texttt{updmap} script to do this:
\begin{verbatim}
updmap --setoption pdftexDownloadBase14 true
\end{verbatim}

Windows users should edit the \texttt{updmap.cfg} files found in their TeX installation directories (one or both
of the following may be present):
\begin{verbatim}
  INSTALLDIR\texmf\web2c\updmap.cfg
  INSTALLDIR\localtexmf\miktex\config\updmap.cfg
\end{verbatim}

Ensure the value for \texttt{pdftexDownloadBase14} is "true," and then follow the instructions found here:
\httpAddr{//docs.miktex.org/manual/} to update your MikTeX installation.

%------------------------------------------------------------------------
\subsubsection*{Configuration Notes: Acrobat Distiller}

We recommend to use a Distiller job options file that embeds
all typefaces and does not downsample or subsample images when creating the PDF document.
%------------------------------------------------------------------------
\subsection{License Form}

You must include your signed Eurographics License Form 
when you submit your finished paper. We MUST have this form before
your paper can be published in the proceedings.

There is a separate workflow for signing licenses for Computer Graphics Forum
(regular issues, conference issue, special issues).

%-------------------------------------------------------------------------
\subsection{Conclusions}

Please direct any questions to the production editor in charge of
these proceedings.

%-------------------------------------------------------------------------
% bibtex
\bibliographystyle{eg-alpha-doi} 
\bibliography{egbibsample}       

% biblatex with biber
% \printbibliography                

%-------------------------------------------------------------------------
%Color tables are no longer required for purely electronic publications.
\newpage


\begin{figure*}[tbp]
  \centering
  \mbox{} \hfill
  % the following command controls the width of the embedded PS file
  % (relative to the width of the current column)
  \includegraphics[width=.3\linewidth]{sampleFig}
  % replacing the above command with the one below will explicitly set
  % the bounding box of the PS figure to the rectangle (xl,yl),(xh,yh).
  % It will also prevent LaTeX from reading the PS file to determine
  % the bounding box (i.e., it will speed up the compilation process)
  % \includegraphics[width=.3\linewidth, bb=39 696 126 756]{sampleFig}
  \hfill
  \includegraphics[width=.3\linewidth]{sampleFig}
  \hfill \mbox{}
  \caption{\label{fig:ex3}%
           For publications with color tables (i.e., publications not offering
           color throughout the paper) please \textbf{observe}: 
           for the printed version -- and ONLY for the printed
           version -- color figures have to be placed in the last page.
           \newline
           For the electronic version, which will be converted to PDF before
           making it available electronically, the color images should be
           embedded within the document. Optionally, other multimedia
           material may be attached to the electronic version. }
\end{figure*}

\end{document}


==> EGauthorGuidelines-body.inc <==
% ---------------------------------------------------------------------
% EG author guidelines plus sample file for EG publication using LaTeX2e input
% D.Fellner, v2.04, Dec 14, 2023


\title[EG \LaTeX\ Author Guidelines]%
      {\LaTeX\ Author Guidelines for EUROGRAPHICS Proceedings Manuscripts}

% for anonymous conference submission please enter your SUBMISSION ID
% instead of the author's name (and leave the affiliation blank) !!
% for final version: please provide your *own* ORCID in the brackets following \orcid; see https://orcid.org/ for more details.
\author[D. Fellner \& S. Behnke]
{\parbox{\textwidth}{\centering D.\,W. Fellner\thanks{Chairman Eurographics Publications Board}$^{1,2}$\orcid{0000-0001-7756-0901}
        and S. Behnke$^{2}$\orcid{0000-0001-5923-423X} 
%        S. Spencer$^2$\thanks{Chairman Siggraph Publications Board}
        }
        \\
% For Computer Graphics Forum: Please use the abbreviation of your first name.
{\parbox{\textwidth}{\centering $^1$TU Darmstadt \& Fraunhofer IGD, Germany\\
         $^2$Graz University of Technology, Institute of Computer Graphics and Knowledge Visualization, Austria
%        $^2$ Another Department to illustrate the use in papers from authors
%             with different affiliations
       }
}
}
% ------------------------------------------------------------------------

% if the Editors-in-Chief have given you the data, you may uncomment
% the following five lines and insert it here
%
% \volume{36}   % the volume in which the issue will be published;
% \issue{1}     % the issue number of the publication
% \pStartPage{1}      % set starting page


%-------------------------------------------------------------------------
\begin{document}

% uncomment for using teaser
% \teaser{
%  \includegraphics[width=0.9\linewidth]{eg_new}
%  \centering
%   \caption{New EG Logo}
% \label{fig:teaser}
%}

\maketitle
%-------------------------------------------------------------------------
\begin{abstract}
   The ABSTRACT is to be in fully-justified italicized text, 
   between two horizontal lines,
   in one-column format, 
   below the author and affiliation information. 
   Use the word ``Abstract'' as the title, in 9-point Times, boldface type, 
   left-aligned to the text, initially capitalized. 
   The abstract is to be in 9-point, single-spaced type.
   The abstract may be up to 3 inches (7.62 cm) long. \\
   Leave one blank line after the abstract, 
   then add the subject categories according to the ACM Classification Index 
%-------------------------------------------------------------------------
%  ACM CCS 1998
%  (see https://www.acm.org/publications/computing-classification-system/1998)
% \begin{classification} % according to https://www.acm.org/publications/computing-classification-system/1998
% \CCScat{Computer Graphics}{I.3.3}{Picture/Image Generation}{Line and curve generation}
% \end{classification}
%-------------------------------------------------------------------------
%  ACM CCS 2012
   (see https://www.acm.org/publications/class-2012)
%The tool at \url{http://dl.acm.org/ccs.cfm} can be used to generate
% CCS codes.
%Example:
\begin{CCSXML}
<ccs2012>
<concept>
<concept_id>10010147.10010371.10010352.10010381</concept_id>
<concept_desc>Computing methodologies~Collision detection</concept_desc>
<concept_significance>300</concept_significance>
</concept>
<concept>
<concept_id>10010583.10010588.10010559</concept_id>
<concept_desc>Hardware~Sensors and actuators</concept_desc>
<concept_significance>300</concept_significance>
</concept>
<concept>
<concept_id>10010583.10010584.10010587</concept_id>
<concept_desc>Hardware~PCB design and layout</concept_desc>
<concept_significance>100</concept_significance>
</concept>
</ccs2012>
\end{CCSXML}

\ccsdesc[300]{Computing methodologies~Collision detection}
\ccsdesc[300]{Hardware~Sensors and actuators}
\ccsdesc[100]{Hardware~PCB design and layout}


\printccsdesc   
\end{abstract}  
%-------------------------------------------------------------------------
\section{Introduction}

Please follow the steps outlined in this document very carefully when
submitting your manuscript to Eurographics.

You may as well use the \LaTeX\ source as a template to typeset your own
paper. In this case we encourage you to also read the \LaTeX\ comments
embedded in the document.

%-------------------------------------------------------------------------
\section{Instructions}

Please read the following carefully.

%-------------------------------------------------------------------------
\subsection{Language}

All manuscripts must be in English.

%-------------------------------------------------------------------------
\subsection{Margins and page numbering}

All printed material, including text, illustrations, and charts,
must be kept within a print area %6.31 inches (16.03 cm) 
7 inches (17.7 cm) wide by
%9.10 inches (23.13 cm) 
9.44 inches (24 cm) high. Do not write or print anything
outside the print area. Number your pages on odd sites right
above, on even sites left above, no page number on the first site.
Page numbers should be local to each paper in the format 
               $<i> of <n>$
with $i$ the current page number and $n$ the total number of pages of the respective paper.



%------------------------------------------------------------------------
\subsection{Formatting your paper}

% All text with the exception of the abstract must be in a two-column format.
% The total allowable width of the text area -- including header and footer
% lines -- is 161\,mm (6.34 inch) wide by 231\,mm (9.10 inch) high.
% 
% Columns are to be 76\,mm (3.0 inch) wide, with a 8\,mm (0.315 inch) space 
% between them.

All text with the exception of the abstract must be in a two-column format.
The total allowable width of the text area -- including header and footer
lines -- is 177\,mm (7 inch) wide by 245\,mm (9.64 inch) high.

Columns are to be 84\,mm (3.3 inch) wide, with a 8\,mm (0.315 inch) space 
between them.

The space between the header line and the first line of the text body and
between the last line of the text body and the footer line is 5\,mm
(0.196 inch) each.

%-------------------------------------------------------------------------
\subsection{Type-style and fonts}

Wherever Times is specified, Times Roman may also be used. If
neither is available on your word processor, please use the font
closest in appearance to Times that you have access to. Only
Type-1 fonts will be accepted.

MAIN TITLE. The title should be in Times 17-point, boldface type and
centered. Capitalize the first letter of nouns, pronouns, verbs, adjectives,
and adverbs; do not capitalize articles, coordinate conjunctions, or
prepositions (unless the title begins with such a word). Leave two blank
lines after the title.

AUTHOR NAME(s) and AFFILIATION(s) are to be centered beneath the title and
printed in Times 9-point, non-boldface type. This information is to be
followed by two blank lines.

The ABSTRACT ist to be in a one-column format. The MAIN TEXT is to be in a
two-column format.

MAIN TEXT. Type main text in 9-point Times, single-spaced. Do \emph{not} use
double-spacing. All paragraphs should be indented 1 em (the length of the
dash in the actual font). Make sure your text is fully justified -- that is,
flush left and flush right. Please do not place any additional blank lines
between paragraphs. Figure and table captions should be 9-point Times
boldface type as in Figure~\ref{fig:firstExample}.

\noindent Long captions should be set as in Figure~\ref{fig:ex1} or
Figure~\ref{fig:ex3}.

\begin{figure}[htb]
   % an empty figure just consisting of the caption lines
   \caption{\label{fig:ex1}
     'Empty' figure only to serve as an example of long caption requiring 
     more than one line. It is not typed centered but aligned on both sides.}
\end{figure}

\noindent
Figures which need the full textwidth can be typeset as Figure~\ref{fig:ex3}.

\noindent Callouts should be 9-point Times, non-boldface type. Initially
capitalize only the first word of section titles and first-, second-, and
third-order headings.

FIRST-ORDER HEADINGS. (For example, \textbf{1. Introduction}) should be Times
9-point boldface, initially capitalized, flush left, with one blank line
before, and one blank line after.

SECOND-ORDER HEADINGS. (For example, \textbf{2.1. Language}) should be Times
9-point boldface, initially capitalized, flush left, with one blank line
before, and one after. If you require a third-order heading (we discourage
it), use 9-point Times, boldface, initially capitalized, flush left, preceded
by one blank line, followed by a period and your text on the same line.

The headline \emph{(authors / title)} must be shortened if it uses the full 
two column width of the main text.
There must be enough space for the page numbers. Please use ``et al.'' if 
there are more than three authors and specify a shortened version for your title.
%-------------------------------------------------------------------------
\subsection{Footnotes}

Please do \emph{not} use footnotes at all!


%-------------------------------------------------------------------------
\subsection{References}

List all bibliographical references in 9-point Times, single-spaced, at the
end of your paper in alphabetical order. When referenced in the text, enclose
the citation index in square brackets, for example~\cite{Lous90}. Where
appropriate, include the name(s) of editors of referenced books.

For your references please use the following algorithm:
\begin{itemize} 
\item \textbf{one} author: first 3 chars plus year -- 
      e.g.\ \cite{Lous90}
\item \textbf{two}, \textbf{three} or \textbf{four} authors: first char
      of each family name plus year --  e.g.\ \cite{Fellner-Helmberg93} 
      or \cite{Kobbelt97-USHDR} or \cite{Lafortune97-NARF}
\item \textbf{more than 4} authors: first char of family name from 
      first 3 authors followed by a '*' followed by the year -- 
      e.g.\ \cite{Buhmann:1998:DCQ} or \cite{FolDamFeiHug.etal93} 
\end{itemize}

For BibTeX users a style file \ \texttt{eg-alpha.bst} and 
\texttt{eg-alpha-doi.bst} \ is available which uses the above algorithm.

For Biber users a style file \ \texttt{EG.bbx} \ is available which uses the above algorithm.
%  Store EG.bbx in the LaTeX distribution, for TeXLive in Windows: C:\texlive\2018\texmf-dist\tex\latex\biblatex\bbx  
%  and update filename database.
%-------------------------------------------------------------------------
\subsection{Illustrations, graphs, and photographs}

All graphics should be centered.

%%%
%%% Figure 1
%%%
\begin{figure}[htb]
  \centering
  % the following command controls the width of the embedded PS file
  % (relative to the width of the current column)
  \includegraphics[width=.8\linewidth]{sampleFig}
  % replacing the above command with the one below will explicitly set
  % the bounding box of the PS figure to the rectangle (xl,yl),(xh,yh).
  % It will also prevent LaTeX from reading the PS file to determine
  % the bounding box (i.e., it will speed up the compilation process)
  % \includegraphics[width=.95\linewidth, bb=39 696 126 756]{sampleFig}
  %
  \parbox[t]{.9\columnwidth}{\relax
           For all figures please keep in mind that you \textbf{must not}
           use images with transparent background! 
           }
  %
  \caption{\label{fig:firstExample}
           Here is a sample figure.}
\end{figure}

If your paper includes images, it is very important that they are of
sufficient resolution to be faithfully reproduced.

To determine the optimum size (width and height) of an image, measure
the image's size as it appears in your document (in millimeters), and
then multiply those two values by 12. The resulting values are the
optimum $x$ and $y$ resolution, in pixels, of the image. Image quality
will suffer if these guidelines are not followed.

Example 1: 
%
An image measures 50\,mm by 75\,mm when placed in a document. This
image should have a resolution of no less than 600 pixels by 900
pixels in order to be reproduced faithfully.

Example 2: 
%
Capturing a screenshot of your entire $1024 \times 768$ pixel display
monitor may be useful in illustrating a concept from your research. In
order to be reproduced faithfully, that $1024 \times 768$ image should
be no larger than 85 mm by 64 mm (approximately) when placed in your
document.


%-------------------------------------------------------------------------
\subsection{Color}

\textbf{Please observe:} as of 2003 publications in the proceedings of the
Eurographics Conference can use color images throughout the paper. No
separate color tables are necessary.

However, workshop proceedings might have different agreements! 
Figure~\ref{fig:ex3} is an example for creating color plates.

%------------------------------------------------------------------------
\subsection{Embedding of Hyperlinks / Typesetting of URLs}

Due to the use of the package \texttt{hyperref} the original behavior
of the command $\backslash$\texttt{url} from the package \texttt{url}
is not available. To circumvent this problem we either recommend to
use the command $\backslash$\texttt{httpAddr} from the 
included package \texttt{egweblnk} (see below) or to replace the
command $\backslash$\texttt{url} by the command $\backslash$\texttt{webLink} 
-- e.g. in cases where $\backslash$\texttt{url} has been used
widely in BibTeX-References. In the latter case we suggest to run
BibTeX as usual and then replace all occurences of $\backslash$\texttt{url}  by
$\backslash$\texttt{webLink}

\noindent
The provided commands for hyperlinks, in a nutshell, are:

\begin{description} \itemsep 1ex
\item [\webLinkFont $\backslash$httpAddr \{URL without leading 'http:'\}]
      \mbox{}\\
      e.g. \  \httpAddr{//diglib.eg.org/handle/10.2312/306}

\item [\webLinkFont $\backslash$httpsAddr \{URL without leading 'https:'\}]
      \mbox{}\\
      e.g. \  \httpsAddr{//diglib.eg.org/handle/10.2312/306}      

\item[\webLinkFont $\backslash$ftpAddr \{URL without leading 'ftp:'\}]
      \mbox{}\\
      e.g. \  \ftpAddr{//www.eg.org/EG/DL/ftpupload}   %

\item[\webLinkFont $\backslash$URL \{url\}]
      \mbox{}\\
      e.g. \  \URL{http://diglib.eg.org/handle/10.2312/306}

\item[\webLinkFont $\backslash$MailTo \{Email addr\}]
      \mbox{}\\
      e.g. \  \MailTo{publishing@eg.org}

\item[\webLinkFont $\backslash$MailToNA \{emailName\}\{@emailSiteAddress\}]
      \mbox{}\\
      e.g. \  \MailToNA{publishing}{@eg.org}

\item[\webLinkFont $\backslash$webLink\{URL without hyperlink creation\}]
      \mbox{}\\
      e.g. \  \webLink{http://www.eg.org/some_arbitrary_long/but_useless/URL}

\end{description}


%------------------------------------------------------------------------
\subsection{PDF Generation}

Your final paper should be delivered as a PDF document with all typefaces
embedded. \LaTeX{} users should use \texttt{dvips} and \texttt{ps2pdf} to
create this PDF document. Adobe Acrobat Distiller may be used in place of
\texttt{ps2pdf}.

Adobe PDFWriter is \emph{not} acceptable for use. Documents created with
PDFWriter will be returned to the author for revision. \texttt{pdftex} and
\texttt{pdflatex} (and its variants) can be used only if the author can
make certain that all typefaces are embedded and images are not downsampled
or subsampled during the PDF creation process.

Users with no access to these PDF creation tools should make available a
PostScript file and we will make a PDF document from it.


The PDF file \emph{must not} be change protected.

%------------------------------------------------------------------------
\subsubsection*{Configuration Notes: dvips / ps2pdf / etc.}

\noindent
\texttt{dvips} should be invoked with the \texttt{-Ppdf} and \texttt{-G0}
flags in order to use Type 1 PostScript typefaces:

\begin{verbatim}
    dvips -t a4 -Ppdf -G0 -o my.ps my.dvi
\end{verbatim}


\noindent
If you are using version 7.x of GhostScript, please use the following method of invoking \texttt{ps2pdf}, in
order to embed all typefaces and ensure that images are not downsampled or subsampled in the PDF
creation process:

\begin{verbatim}
  ps2pdf -dMaxSubsetPct=100 \
         -dCompatibilityLevel=1.3 \
         -dSubsetFonts=true \
         -dEmbedAllFonts=true \
         -dAutoFilterColorImages=false \
         -dAutoFilterGrayImages=false \
         -dColorImageFilter=/FlateEncode \
         -dGrayImageFilter=/FlateEncode \
         -dMonoImageFilter=/FlateEncode \
         mypaper.ps mypaper.pdf
\end{verbatim}


If you are using version 8.x of GhostScript, please use this method in place of the example above:
\begin{verbatim}
  ps2pdf -dPDFSETTINGS=/prepress \
         -dCompatibilityLevel=1.3 \
         -dAutoFilterColorImages=false \
         -dAutoFilterGrayImages=false \
         -dColorImageFilter=/FlateEncode \
         -dGrayImageFilter=/FlateEncode \
         -dMonoImageFilter=/FlateEncode \
         -dDownsampleColorImages=false \
         -dDownsampleGrayImages=false \
         mypaper.ps mypaper.pdf
\end{verbatim}

%------------------------------------------------------------------------
\subsubsection*{Configuration Notes: pdftex / pdflatex / etc.}

\noindent
Configuration of these tools to embed all typefaces can be accomplished by editing the \texttt{updmap.cfg} file
to enable inclusion of the standard (or base) 14 typefaces.

Linux users can run the \texttt{updmap} script to do this:
\begin{verbatim}
updmap --setoption pdftexDownloadBase14 true
\end{verbatim}

Windows users should edit the \texttt{updmap.cfg} files found in their TeX installation directories (one or both
of the following may be present):
\begin{verbatim}
  INSTALLDIR\texmf\web2c\updmap.cfg
  INSTALLDIR\localtexmf\miktex\config\updmap.cfg
\end{verbatim}

Ensure the value for \texttt{pdftexDownloadBase14} is "true," and then follow the instructions found here:
\httpAddr{//docs.miktex.org/manual/} to update your MikTeX installation.

%------------------------------------------------------------------------
\subsubsection*{Configuration Notes: Acrobat Distiller}

We recommend to use a Distiller job options file that embeds
all typefaces and does not downsample or subsample images when creating the PDF document.
%------------------------------------------------------------------------
\subsection{License Form}

You must include your signed Eurographics License Form 
when you submit your finished paper. We MUST have this form before
your paper can be published in the proceedings.

There is a separate workflow for signing licenses for Computer Graphics Forum
(regular issues, conference issue, special issues).

%-------------------------------------------------------------------------
\subsection{Conclusions}

Please direct any questions to the production editor in charge of
these proceedings.

%-------------------------------------------------------------------------
% bibtex
\bibliographystyle{eg-alpha-doi} 
\bibliography{egbibsample}       

% biblatex with biber
% \printbibliography                

%-------------------------------------------------------------------------
%Color tables are no longer required for purely electronic publications.
\newpage


\begin{figure*}[tbp]
  \centering
  \mbox{} \hfill
  % the following command controls the width of the embedded PS file
  % (relative to the width of the current column)
  \includegraphics[width=.3\linewidth]{sampleFig}
  % replacing the above command with the one below will explicitly set
  % the bounding box of the PS figure to the rectangle (xl,yl),(xh,yh).
  % It will also prevent LaTeX from reading the PS file to determine
  % the bounding box (i.e., it will speed up the compilation process)
  % \includegraphics[width=.3\linewidth, bb=39 696 126 756]{sampleFig}
  \hfill
  \includegraphics[width=.3\linewidth]{sampleFig}
  \hfill \mbox{}
  \caption{\label{fig:ex3}%
           For publications with color tables (i.e., publications not offering
           color throughout the paper) please \textbf{observe}: 
           for the printed version -- and ONLY for the printed
           version -- color figures have to be placed in the last page.
           \newline
           For the electronic version, which will be converted to PDF before
           making it available electronically, the color images should be
           embedded within the document. Optionally, other multimedia
           material may be attached to the electronic version. }
\end{figure*}

\end{document}


==> EGauthorGuidelines-body_with_teaser.inc <==
% ---------------------------------------------------------------------
% EG author guidelines plus sample file for EG publication using LaTeX2e input
% D.Fellner, v2.04, Dec 14, 2023


\title[EG \LaTeX\ Author Guidelines]%
      {\LaTeX\ Author Guidelines for EUROGRAPHICS Proceedings Manuscripts}

% for anonymous conference submission please enter your SUBMISSION ID
% instead of the author's name (and leave the affiliation blank) !!
% for final version: please provide your *own* ORCID in the brackets following \orcid; see https://orcid.org/ for more details.
\author[D. Fellner \& S. Behnke]
{\parbox{\textwidth}{\centering D.\,W. Fellner\thanks{Chairman Eurographics Publications Board}$^{1,2}$\orcid{0000-0001-7756-0901}
        and S. Behnke$^{2}$\orcid{0000-0001-5923-423X} 
%        S. Spencer$^2$\thanks{Chairman Siggraph Publications Board}
        }
        \\
% For Computer Graphics Forum: Please use the abbreviation of your first name.
{\parbox{\textwidth}{\centering $^1$TU Darmstadt \& Fraunhofer IGD, Germany\\
         $^2$Graz University of Technology, Institute of Computer Graphics and Knowledge Visualization, Austria
%        $^2$ Another Department to illustrate the use in papers from authors
%             with different affiliations
       }
}
}
% ------------------------------------------------------------------------

% if the Editors-in-Chief have given you the data, you may uncomment
% the following five lines and insert it here
%
% \volume{36}   % the volume in which the issue will be published;
% \issue{1}     % the issue number of the publication
% \pStartPage{1}      % set starting page


%-------------------------------------------------------------------------
\begin{document}

\teaser{
 \includegraphics[width=0.9\linewidth]{eg_new}
 \centering
  \caption{New EG Logo}
\label{fig:teaser}
}

\maketitle
%-------------------------------------------------------------------------
\begin{abstract}
   The ABSTRACT is to be in fully-justified italicized text, 
   between two horizontal lines,
   in one-column format, 
   below the author and affiliation information. 
   Use the word ``Abstract'' as the title, in 9-point Times, boldface type, 
   left-aligned to the text, initially capitalized. 
   The abstract is to be in 9-point, single-spaced type.
   The abstract may be up to 3 inches (7.62 cm) long. \\
   Leave one blank line after the abstract, 
   then add the subject categories according to the ACM Classification Index 
%-------------------------------------------------------------------------
%  ACM CCS 1998
%  (see https://www.acm.org/publications/computing-classification-system/1998)
% \begin{classification} % according to https://www.acm.org/publications/computing-classification-system/1998
% \CCScat{Computer Graphics}{I.3.3}{Picture/Image Generation}{Line and curve generation}
% \end{classification}
%-------------------------------------------------------------------------
%  ACM CCS 2012
   (see https://www.acm.org/publications/class-2012)
%The tool at \url{http://dl.acm.org/ccs.cfm} can be used to generate
% CCS codes.
%Example:
\begin{CCSXML}
<ccs2012>
<concept>
<concept_id>10010147.10010371.10010352.10010381</concept_id>
<concept_desc>Computing methodologies~Collision detection</concept_desc>
<concept_significance>300</concept_significance>
</concept>
<concept>
<concept_id>10010583.10010588.10010559</concept_id>
<concept_desc>Hardware~Sensors and actuators</concept_desc>
<concept_significance>300</concept_significance>
</concept>
<concept>
<concept_id>10010583.10010584.10010587</concept_id>
<concept_desc>Hardware~PCB design and layout</concept_desc>
<concept_significance>100</concept_significance>
</concept>
</ccs2012>
\end{CCSXML}

\ccsdesc[300]{Computing methodologies~Collision detection}
\ccsdesc[300]{Hardware~Sensors and actuators}
\ccsdesc[100]{Hardware~PCB design and layout}


\printccsdesc   
\end{abstract}  
%-------------------------------------------------------------------------
\section{Introduction}

Please follow the steps outlined in this document very carefully when
submitting your manuscript to Eurographics.

You may as well use the \LaTeX\ source as a template to typeset your own
paper. In this case we encourage you to also read the \LaTeX\ comments
embedded in the document.

%-------------------------------------------------------------------------
\section{Instructions}

Please read the following carefully.

%-------------------------------------------------------------------------
\subsection{Language}

All manuscripts must be in English.

%-------------------------------------------------------------------------
\subsection{Margins and page numbering}

All printed material, including text, illustrations, and charts,
must be kept within a print area %6.31 inches (16.03 cm) 
7 inches (17.7 cm) wide by
%9.10 inches (23.13 cm) 
9.44 inches (24 cm) high. Do not write or print anything
outside the print area. Number your pages on odd sites right
above, on even sites left above, no page number on the first site.
Page numbers should be local to each paper in the format 
               $<i> of <n>$
with $i$ the current page number and $n$ the total number of pages of the respective paper.



%------------------------------------------------------------------------
\subsection{Formatting your paper}

% All text with the exception of the abstract must be in a two-column format.
% The total allowable width of the text area -- including header and footer
% lines -- is 161\,mm (6.34 inch) wide by 231\,mm (9.10 inch) high.
% 
% Columns are to be 76\,mm (3.0 inch) wide, with a 8\,mm (0.315 inch) space 
% between them.

All text with the exception of the abstract must be in a two-column format.
The total allowable width of the text area -- including header and footer
lines -- is 177\,mm (7 inch) wide by 245\,mm (9.64 inch) high.

Columns are to be 84\,mm (3.3 inch) wide, with a 8\,mm (0.315 inch) space 
between them.

The space between the header line and the first line of the text body and
between the last line of the text body and the footer line is 5\,mm
(0.196 inch) each.

%-------------------------------------------------------------------------
\subsection{Type-style and fonts}

Wherever Times is specified, Times Roman may also be used. If
neither is available on your word processor, please use the font
closest in appearance to Times that you have access to. Only
Type-1 fonts will be accepted.

MAIN TITLE. The title should be in Times 17-point, boldface type and
centered. Capitalize the first letter of nouns, pronouns, verbs, adjectives,
and adverbs; do not capitalize articles, coordinate conjunctions, or
prepositions (unless the title begins with such a word). Leave two blank
lines after the title.

AUTHOR NAME(s) and AFFILIATION(s) are to be centered beneath the title and
printed in Times 9-point, non-boldface type. This information is to be
followed by two blank lines.

The ABSTRACT ist to be in a one-column format. The MAIN TEXT is to be in a
two-column format.

MAIN TEXT. Type main text in 9-point Times, single-spaced. Do \emph{not} use
double-spacing. All paragraphs should be indented 1 em (the length of the
dash in the actual font). Make sure your text is fully justified -- that is,
flush left and flush right. Please do not place any additional blank lines
between paragraphs. Figure and table captions should be 9-point Times
boldface type as in Figure~\ref{fig:firstExample}.

\noindent Long captions should be set as in Figure~\ref{fig:ex1} or
Figure~\ref{fig:ex3}.

\begin{figure}[htb]
   % an empty figure just consisting of the caption lines
   \caption{\label{fig:ex1}
     'Empty' figure only to serve as an example of long caption requiring 
     more than one line. It is not typed centered but aligned on both sides.}
\end{figure}

\noindent
Figures which need the full textwidth can be typeset as Figure~\ref{fig:ex3}.

\noindent Callouts should be 9-point Times, non-boldface type. Initially
capitalize only the first word of section titles and first-, second-, and
third-order headings.

FIRST-ORDER HEADINGS. (For example, \textbf{1. Introduction}) should be Times
9-point boldface, initially capitalized, flush left, with one blank line
before, and one blank line after.

SECOND-ORDER HEADINGS. (For example, \textbf{2.1. Language}) should be Times
9-point boldface, initially capitalized, flush left, with one blank line
before, and one after. If you require a third-order heading (we discourage
it), use 9-point Times, boldface, initially capitalized, flush left, preceded
by one blank line, followed by a period and your text on the same line.

The headline \emph{(authors / title)} must be shortened if it uses the full 
two column width of the main text.
There must be enough space for the page numbers. Please use ``et al.'' if 
there are more than three authors and specify a shortened version for your title.
%-------------------------------------------------------------------------
\subsection{Footnotes}

Please do \emph{not} use footnotes at all!


%-------------------------------------------------------------------------
\subsection{References}

List all bibliographical references in 9-point Times, single-spaced, at the
end of your paper in alphabetical order. When referenced in the text, enclose
the citation index in square brackets, for example~\cite{Lous90}. Where
appropriate, include the name(s) of editors of referenced books.

For your references please use the following algorithm:
\begin{itemize} 
\item \textbf{one} author: first 3 chars plus year -- 
      e.g.\ \cite{Lous90}
\item \textbf{two}, \textbf{three} or \textbf{four} authors: first char
      of each family name plus year --  e.g.\ \cite{Fellner-Helmberg93} 
      or \cite{Kobbelt97-USHDR} or \cite{Lafortune97-NARF}
\item \textbf{more than 4} authors: first char of family name from 
      first 3 authors followed by a '*' followed by the year -- 
      e.g.\ \cite{Buhmann:1998:DCQ} or \cite{FolDamFeiHug.etal93} 
\end{itemize}

For BibTeX users a style file \ \texttt{eg-alpha.bst} and 
\texttt{eg-alpha-doi.bst} \ is available which uses the above algorithm.

For Biber users a style file \ \texttt{EG.bbx} \ is available which uses the above algorithm.
%  Store EG.bbx in the LaTeX distribution, for TeXLive in Windows: C:\texlive\2018\texmf-dist\tex\latex\biblatex\bbx  
%  and update filename database.
%-------------------------------------------------------------------------
\subsection{Illustrations, graphs, and photographs}

All graphics should be centered.

%%%
%%% Figure 1
%%%
\begin{figure}[htb]
  \centering
  % the following command controls the width of the embedded PS file
  % (relative to the width of the current column)
  \includegraphics[width=.8\linewidth]{sampleFig}
  % replacing the above command with the one below will explicitly set
  % the bounding box of the PS figure to the rectangle (xl,yl),(xh,yh).
  % It will also prevent LaTeX from reading the PS file to determine
  % the bounding box (i.e., it will speed up the compilation process)
  % \includegraphics[width=.95\linewidth, bb=39 696 126 756]{sampleFig}
  %
  \parbox[t]{.9\columnwidth}{\relax
           For all figures please keep in mind that you \textbf{must not}
           use images with transparent background! 
           }
  %
  \caption{\label{fig:firstExample}
           Here is a sample figure.}
\end{figure}

If your paper includes images, it is very important that they are of
sufficient resolution to be faithfully reproduced.

To determine the optimum size (width and height) of an image, measure
the image's size as it appears in your document (in millimeters), and
then multiply those two values by 12. The resulting values are the
optimum $x$ and $y$ resolution, in pixels, of the image. Image quality
will suffer if these guidelines are not followed.

Example 1: 
%
An image measures 50\,mm by 75\,mm when placed in a document. This
image should have a resolution of no less than 600 pixels by 900
pixels in order to be reproduced faithfully.

Example 2: 
%
Capturing a screenshot of your entire $1024 \times 768$ pixel display
monitor may be useful in illustrating a concept from your research. In
order to be reproduced faithfully, that $1024 \times 768$ image should
be no larger than 85 mm by 64 mm (approximately) when placed in your
document.


%-------------------------------------------------------------------------
\subsection{Color}

\textbf{Please observe:} as of 2003 publications in the proceedings of the
Eurographics Conference can use color images throughout the paper. No
separate color tables are necessary.

However, workshop proceedings might have different agreements! 
Figure~\ref{fig:ex3} is an example for creating color plates.

%------------------------------------------------------------------------
\subsection{Embedding of Hyperlinks / Typesetting of URLs}

Due to the use of the package \texttt{hyperref} the original behavior
of the command $\backslash$\texttt{url} from the package \texttt{url}
is not available. To circumvent this problem we either recommend to
use the command $\backslash$\texttt{httpAddr} from the 
included package \texttt{egweblnk} (see below) or to replace the
command $\backslash$\texttt{url} by the command $\backslash$\texttt{webLink} 
-- e.g. in cases where $\backslash$\texttt{url} has been used
widely in BibTeX-References. In the latter case we suggest to run
BibTeX as usual and then replace all occurences of $\backslash$\texttt{url}  by
$\backslash$\texttt{webLink}

\noindent
The provided commands for hyperlinks, in a nutshell, are:

\begin{description} \itemsep 1ex
\item [\webLinkFont $\backslash$httpAddr \{URL without leading 'http:'\}]
      \mbox{}\\
      e.g. \  \httpAddr{//diglib.eg.org/handle/10.2312/306}

\item [\webLinkFont $\backslash$httpsAddr \{URL without leading 'https:'\}]
      \mbox{}\\
      e.g. \  \httpsAddr{//diglib.eg.org/handle/10.2312/306}      

\item[\webLinkFont $\backslash$ftpAddr \{URL without leading 'ftp:'\}]
      \mbox{}\\
      e.g. \  \ftpAddr{//www.eg.org/EG/DL/ftpupload}   %

\item[\webLinkFont $\backslash$URL \{url\}]
      \mbox{}\\
      e.g. \  \URL{http://diglib.eg.org/handle/10.2312/306}

\item[\webLinkFont $\backslash$MailTo \{Email addr\}]
      \mbox{}\\
      e.g. \  \MailTo{publishing@eg.org}

\item[\webLinkFont $\backslash$MailToNA \{emailName\}\{@emailSiteAddress\}]
      \mbox{}\\
      e.g. \  \MailToNA{publishing}{@eg.org}

\item[\webLinkFont $\backslash$webLink\{URL without hyperlink creation\}]
      \mbox{}\\
      e.g. \  \webLink{http://www.eg.org/some_arbitrary_long/but_useless/URL}

\end{description}


%------------------------------------------------------------------------
\subsection{PDF Generation}

Your final paper should be delivered as a PDF document with all typefaces
embedded. \LaTeX{} users should use \texttt{dvips} and \texttt{ps2pdf} to
create this PDF document. Adobe Acrobat Distiller may be used in place of
\texttt{ps2pdf}.

Adobe PDFWriter is \emph{not} acceptable for use. Documents created with
PDFWriter will be returned to the author for revision. \texttt{pdftex} and
\texttt{pdflatex} (and its variants) can be used only if the author can
make certain that all typefaces are embedded and images are not downsampled
or subsampled during the PDF creation process.

Users with no access to these PDF creation tools should make available a
PostScript file and we will make a PDF document from it.


The PDF file \emph{must not} be change protected.

%------------------------------------------------------------------------
\subsubsection*{Configuration Notes: dvips / ps2pdf / etc.}

\noindent
\texttt{dvips} should be invoked with the \texttt{-Ppdf} and \texttt{-G0}
flags in order to use Type 1 PostScript typefaces:

\begin{verbatim}
    dvips -t a4 -Ppdf -G0 -o my.ps my.dvi
\end{verbatim}


\noindent
If you are using version 7.x of GhostScript, please use the following method of invoking \texttt{ps2pdf}, in
order to embed all typefaces and ensure that images are not downsampled or subsampled in the PDF
creation process:

\begin{verbatim}
  ps2pdf -dMaxSubsetPct=100 \
         -dCompatibilityLevel=1.3 \
         -dSubsetFonts=true \
         -dEmbedAllFonts=true \
         -dAutoFilterColorImages=false \
         -dAutoFilterGrayImages=false \
         -dColorImageFilter=/FlateEncode \
         -dGrayImageFilter=/FlateEncode \
         -dMonoImageFilter=/FlateEncode \
         mypaper.ps mypaper.pdf
\end{verbatim}


If you are using version 8.x of GhostScript, please use this method in place of the example above:
\begin{verbatim}
  ps2pdf -dPDFSETTINGS=/prepress \
         -dCompatibilityLevel=1.3 \
         -dAutoFilterColorImages=false \
         -dAutoFilterGrayImages=false \
         -dColorImageFilter=/FlateEncode \
         -dGrayImageFilter=/FlateEncode \
         -dMonoImageFilter=/FlateEncode \
         -dDownsampleColorImages=false \
         -dDownsampleGrayImages=false \
         mypaper.ps mypaper.pdf
\end{verbatim}

%------------------------------------------------------------------------
\subsubsection*{Configuration Notes: pdftex / pdflatex / etc.}

\noindent
Configuration of these tools to embed all typefaces can be accomplished by editing the \texttt{updmap.cfg} file
to enable inclusion of the standard (or base) 14 typefaces.

Linux users can run the \texttt{updmap} script to do this:
\begin{verbatim}
updmap --setoption pdftexDownloadBase14 true
\end{verbatim}

Windows users should edit the \texttt{updmap.cfg} files found in their TeX installation directories (one or both
of the following may be present):
\begin{verbatim}
  INSTALLDIR\texmf\web2c\updmap.cfg
  INSTALLDIR\localtexmf\miktex\config\updmap.cfg
\end{verbatim}

Ensure the value for \texttt{pdftexDownloadBase14} is "true," and then follow the instructions found here:
\httpAddr{//docs.miktex.org/manual/} to update your MikTeX installation.

%------------------------------------------------------------------------
\subsubsection*{Configuration Notes: Acrobat Distiller}

We recommend to use a Distiller job options file that embeds
all typefaces and does not downsample or subsample images when creating the PDF document.
%------------------------------------------------------------------------
\subsection{License Form}

You must include your signed Eurographics License Form 
when you submit your finished paper. We MUST have this form before
your paper can be published in the proceedings.

There is a separate workflow for signing licenses for Computer Graphics Forum
(regular issues, conference issue, special issues).

%-------------------------------------------------------------------------
\subsection{Conclusions}

Please direct any questions to the production editor in charge of
these proceedings.

%-------------------------------------------------------------------------
% bibtex
%\bibliographystyle{eg-alpha-doi}  
%\bibliography{egbibsample}        

% biblatex with biber
\printbibliography                

%-------------------------------------------------------------------------
%Color tables are no longer required for purely electronic publications.
\newpage


\begin{figure*}[tbp]
  \centering
  \mbox{} \hfill
  % the following command controls the width of the embedded PS file
  % (relative to the width of the current column)
  \includegraphics[width=.3\linewidth]{sampleFig}
  % replacing the above command with the one below will explicitly set
  % the bounding box of the PS figure to the rectangle (xl,yl),(xh,yh).
  % It will also prevent LaTeX from reading the PS file to determine
  % the bounding box (i.e., it will speed up the compilation process)
  % \includegraphics[width=.3\linewidth, bb=39 696 126 756]{sampleFig}
  \hfill
  \includegraphics[width=.3\linewidth]{sampleFig}
  \hfill \mbox{}
  \caption{\label{fig:ex3}%
           For publications with color tables (i.e., publications not offering
           color throughout the paper) please \textbf{observe}: 
           for the printed version -- and ONLY for the printed
           version -- color figures have to be placed in the last page.
           \newline
           For the electronic version, which will be converted to PDF before
           making it available electronically, the color images should be
           embedded within the document. Optionally, other multimedia
           material may be attached to the electronic version. }
\end{figure*}

\end{document}


==> readme.txt <==
Necessary styles:
  -- ifpdf.sty
  -- cite.sty (not for usage with biblatex/biber)
  -- url.sty
  -- HYPERREF Package

You might visit the official sources at https://ctan.org/tex-archive

Please make sure your installation has the latest version of the
packages URL and HYPERREF.

BibLaTex with Biber is now possible, store EG.bbx in the LaTeX distribution, 
for TeXLive in Windows: C:\texlive\2018\texmf-dist\tex\latex\biblatex\bbx
and update filename database.
(as an example please compare file ...fin_with_teaser.tex where the settings 
are made for biblatex usage.)

For questions concerning the Eurographics Style please contact publishing@eg.org


